Dynamics of wave fronts and filaments in anisotropic cardiac tissue

The heartbeat is mediated between cardiac cells by waves of electrical depolarisation. During cardiac arrhythmias, electrical activity was found to be organised in scroll waves which rotate around a dynamical filament curve. In this thesis, a curved-space approach is used to mathematically capture anisotropy of wave propagation. We derive for the first time the covariant laws of motion for traveling wave fronts and scroll wave filaments in anisotropic excitable media such as cardiac tissue. We show that locally varying anisotropy yields non-zero Riemann tensor components, which may alter the stability of scroll wave filaments. The instability of scroll wave filaments has been linked to transition from ventricular tachycardia to fibrillation.

==> chapt_struct.txt <==
%\graphicspath{{chapt_dutch/}{intro/}{chapt2/}{chapt3/}{chapt4/}{chapt5/}}
\graphicspath{{fig/}}

% Header
\renewcommand\evenpagerightmark{{\scshape\small Chapter 2}}
\renewcommand\oddpageleftmark{{\scshape\small Cardiac function}}
%\renewcommand{\bibname}{References}

\hyphenation{}

\chapter[Basic cardiac function]{Basic cardiac function}
\label{chapt:struct}

Essential to understanding the cardiac physiology is the observation that all seems to serve the higher goal of reliable, rhythmic contraction as to ensure the organ's pumping function. Coordination of mechanical activity occurs through electrical pulses, called action potentials, which can travel fast between neighboring cells to effectuate nearly synchronous contraction.
In this chapter, we portray how physiological properties of individual cells support the electrical signaling at the macroscopic level. After a modest rehearsal of cardiac anatomy, distinct activation patterns and their alleged relationships to arrhythmias are outlined.

\section{Heart beats and arrhythmias}

\subsection{At the heart of the circulatory system}

%In this paragraph, we briefly jump to the scale of the entire organ. This serves two purposes: a somewhat better understanding of cardiac tissue structure based on its eventual function and to introduce anatomical terminology.

Since William Harvey's discovery in 1628, it is known that the heart muscle pumps the blood around in a closed circulatory system. Only by a uninterrupted unidirectional movement, the blood can fulfill its main functions, of which providing oxygen to the different organs is the most important \cite{Greger:1996}. Mammals and birds have a double-looped circulatory system; therefore the heart pump comprises a left and right halve, each consisting of a ventricle connected to an atrium. The intake of blood occurs through the atria, which contract first during a cardiac cycle to fill the ventricles. Thereafter, the ventricles strongly contract to push the blood in its circulatory loop, while valves prevent the blood from flowing back into the atria. One half of the circulatory system is the pulmonary circulation: partially oxygen-depleted blood is taken in the right ventricle (RV) through the right atrium and propelled through the pulmonary artery to the lungs. The oxygenated blood returns to the heart by the pulmonary veins, which end up in the left atrium. This concludes the pulmonary circulation. Next, the blood enters the systemic circulation, which carries it through the left ventricle (LV) and aortic artery, and distributes it to the rest of the body, before it returns to the right atrium. In the heart, both circulation loops are separated by the interventricular septum and interatrial septum, which are muscular walls that prevent mixing of oxygenated and oxygen-depleted blood. Adapted to occurring fluid pressures, the left ventricular wall and interventricular septum are much thicker than the right ventricular wall; the latter is still considerably thicker than the outer atrial walls and interatrial septum.

The smooth outer surface of the heart is known as the epicardium, in contrast to the endocardium which denotes the inner surface. The endocardial surface of the ventricles is manifestly uneven; papillary muscles are attached to the endocardial wall, and connect to the mitral and aortic valves in RV and LV respectively. The apex is the lower tip of the heart, whereas the base denotes the roughly axial separation zone between atria and ventricles. The zone where axial cross-sections reach their largest size is referred to as equatorial.

\begin{figure}[H] \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=0.5 \textwidth]{example.jpg}\\
  \caption{Cross-section of the mammalian heart, adapted from \cite{Greger:1996}.} \label{cross_sec_heart}
\end{figure}


\subsection{Sinus rhythm: regular heart beat}

During normal heart rhythm, action potentials are generated in the sinoatrial node, a specialized group of cells in the right atrium. These cells spontaneously generate rhythmic activity. In physical terms they are considered an oscillatory medium, which may be evenly modeled with equations of the reaction-diffusion type \cite{RDmodel}.

Excitation spreads from the sinoatrial node all over the atria, and after $30-40\,$ms, activation reaches the atrioventricular node, which is found in the myocardial wall between the right atrium and right ventricle. As the atria and ventricles are electrically isolated from each other by a strip of non-conducting connective tissue, the atrioventricular node is the only pathway for electrical signalling to reach the ventricles.
As such, the atrioventricular node accounts for the necessary activation delay between atrial and ventricular activation, due to reduced conduction velocity in nodal tissue (0.05-0.10 m/s). Also, the atrioventricular node acts beneficially as a filter, to prevent abnormal activity taking place in the atria from spreading into the ventricles.

Activation of the relatively large ventricular muscle occurs first through the rapidly conducting Purkinje network, which spread the activation sequence over large parts of the ventricular endocardium. The activation of the bulk myocardium is effectuated through the myocytes themselves, by the action potential propagation process explained in the previous section.

Hence, for normal heart rhythm, the study of two and three dimensional propagation of action potentials is particularly useful to bulk conduction in atrial and ventricular muscle. Moreover, we will see that, during various heart rhythm disorders, the specialized conduction system can be overruled due to refractoriness of the tissue: when sources of unequal frequencies are present the fastest source will dominate, even if arising from an abnormal (ectopic) source.

\subsection{Re-entry}

Of the most important types of cardiac arrhythmias are the so-called re-entrant arrhythmias. The simplest example of re-entry is encountered in ring of excitable tissue. In response to a point stimulus, two propagating waves are produced, which move in both directions away from the stimulation site. If one of these traveling waves gets blocked by e.g. incomplete recovery of the tissue after the passing of another wave, only one of the traveling waves will survive. A a result, a single wave of excitation will travel around the ring of tissue forever. If the temporal period of the re-entrant cycle is smaller than that of the natural pacemaker, the abnormal activity overcomes normal heat rhythm, leading to a increased heartbeat.

This re-entrant arrhythmia is found in patients with the Wolff-Parkinson-White syndrome; the condition can be remedied by surgical removal of the tissue patch that is responsible for the electrical loophole.

%The simplest example of re-entry is found when considering a ring with radius $r$ of excitable tissue: when one of the two resulting wavefronts formed after a point stimulus is blocked, the other may loop forever around the ring. A necessary condition for sustained re-entry is that the ring is large enough, so that the re-entry period $T= 2\pi r /c$ is larger than the refractory period of the tissue.

\subsection{Spiral waves}
A more involved re-entrant phenomenon takes place when an activation front in a two dimensional medium ends on a smooth circular obstacle: the wave front edge traces out the circumference of the obstacle, while the rest of the wave front lags behind in its circular movement. This leads to an overall spiral-like shape for the simultaneously activated group of cells, which is known as a `spiral wave attached to a boundary'. A kinematical approach by Zykov \cite{Zykov:?} confirmed that the asymptotic shape of the wave front takes the shape of an Archimedean spiral. Furthermore, it was noted that, at a great distance of the spiral center, the loops of the spiral are hard to distinguish from a circular wave train; therefore spiral waves can be considered point sources of activation in large enough media. In a cardiological context, a re-entrant wave attached to an inexcitable obstacle (e.g. scar tissue or the onset of a vein or artery), is referred to as anatomical re-entry.

Interestingly, the rotating spiral waves have been observed experimentally and numerically without being attached to an obstacle in the medium. For, in a wide parameter regime, a broken activation front tends to curl around the wave break, which decreases the local normal velocity. The remainder of the front keeps on propagating at almost the plane wave speed, and eventually winds up around the wave break, thus creating a spiral wave pattern. The described event is known as functional re-entry, and believed to lie at the base of various heart rhythm disorders, as a spiral wave could form whenever the activation wave's front gets broken.

\begin{figure}[H] \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=0.4 \textwidth]{example.jpg}
  \includegraphics[width=0.4 \textwidth]{example.jpg}
  \caption{Anatomical (a) versus functional (b) re-entry. }\label{fig:anat_func_reentry}
\end{figure}

\subsection{Phase singularities}
We will henceforth focuss on functional re-entry. In that case the wave front is composed of cells that activate, whereas the wave back or tail comprises of cells that are recovering their resting state. At the unique point where tail and front meet, the normal velocity vanishes and we denote this point as the spiral tip. The thus defined spiral tip has no clearly defined phase in the activation cycle, and for that reason it has been called the phase-change point, or phase singularity point \cite{Zykov:book}, \cite{Gulko:1972} \cite{Clayton:2005}.

The tip trajectory of a numerically simulated spiral wave in an isotropic homogeneous medium can take various shapes, depending on the used models and parameter regime. In the simplest case, the tip describes a small circle. Other possibilities include a circular (hypo)cycloidal movement or a nearly linear tip trajectory. This phenomenon is denoted `meander'. Our present theoretical study of spiral waves, however, does not account for meandering tip trajectories.

\subsection{Scroll waves and filaments}

So far, we have neglected the third spatial dimension in our discussion of spiral waves. Although the two dimensional approximation reasonably represents the thin atrial walls, the thicker ventricular walls form essentially a full three-dimensional medium.

Spiral waves can trivially be generalized to three dimensions by stacking them on top of each other to fill the third dimension. The emerging structures were named `scroll waves'. The phase singularities of the constituent spiral waves aggregate into a line, which is called a (scroll wave) filament. The filament does not need to be a straight line; moreover, filaments are seen to evolve in time \cite{Keener:XX} \cite{Clayton:2005}. One substantial constraint is that filaments can only end on the medium boundaries \cite{Pertsov:2000}. Under no-flux boundary conditions for the state variables, filaments are orthogonal to the medium edges at their endpoints. Filaments may also form closed loops, in which case the associated excitation pattern is are called a scroll ring.

Rotating spiral waves, scroll waves and their filaments have been seen in a variety of excitable and oscillatory media \cite{examples:scroll waves}. The terminology is thus not restricted to the context of biological excitation propagation.

%\subsection{Tachycardia}
%
%Another arrhythmia, called \textit{torsade de pointes} due to its characteristics on an electrocardiogram, has been associated with a single scroll wave that sweeps over the ventricular wall.

\subsection{Fibrillation}

The term fibrillation refers to spontaneous, asynchronous contractions of the cardiac muscle fibers \cite{Gray:1998}, which are believed to originate from turbulent electrical activity. Fibrillation taking place in the atria is a common pathology with elder people; fortunately, the state is not immediately life-threatening, as the atrioventricular node shields the ventricles from irregular activation.

The situation is different with ventricular fibrillation (VF), for unsynchronized ventricular activation impairs efficient pumping of blood to the body. Consequently, VF is lethal within few minutes. As all types of lethal heart failure eventually invoke a state of fibrillation, VF may be quoted the main cause of death in industrialized countries \cite{Myerburg:1990}.

Due to its life-threatening character, many clinical, experimental and numerical studies have addressed wave dynamics during fibrillation. However, the precise mechanisms which produce and sustain fibrillation are still under discussion \cite{Ideker:2007}. From clinical, experimental and modeling efforts, fibrillation has been linked to the presence of multiple phase singularities \cite{Gray:1998}, \cite{Clayton:2005}.

An often-quoted possible pathway to the formation of multiple filaments, is filament multiplication. This process takes place whenever a part of a filament hits the medium boundary, which augments the number of filaments in the tissue by one. Or, similarly, a filament may pinch of a scroll ring after self-intersection. These mechanisms are commonly referred to as filament break-up; a review is found in \cite{Fenton:2002}. The extended EOM for a single filament that we will derive in Chapters 7-8 are particularly relevant to this issue, as we quantitatively determine the tissue properties under which an initially stable filament destabilizes. Insights in further temporal evolution necessitate an analytical theory for filament-filament and filament-boundary interactions, which has not been developed yet at the time of this writing.

Recent experimental works \cite{Nash:2006} have concluded that it is unlikely that a single mechanism would account for the various types of fibrillation that have been observed, which could explain why scientific views on fibrillation are still troubled.

\begin{figure}[H] \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=0.3 \textwidth]{example.jpg}
  \includegraphics[width=0.3 \textwidth]{example.jpg}
  \includegraphics[width=0.3 \textwidth]{example.jpg}
  \caption{Prototypical activation sequences for a two-dimensional slab of myocardial tissue, with red color denoting activated medium). A traveling plane wave (a) is found in sinus rhythm (a), whereas spiral wave activation (b) may underlie tachycardia events. The life-threatening, chaotic state of fibrillation is depicted in (c). White circles identify the phase singularities, whose number increases with the complexity of the activation pattern.}\label{fig:phase_singularities}
\end{figure}

\section{The cellular basis for electrical activation}

\subsection{Membrane potential and currents}

A living cell cannot escape the fundamental laws of physical equilibrium. Given that the lipid membrane surrounding the cell acts as a barrier with different permeability for the various ions, equilibrium demands a balance between the electrostatic force across the membrane and the diffusive current that results from unequal ion concentrations in the intra- and extracellular spaces. In electrophysiology, transmembrane potential refers to the potential inside the cell, with respect to the extracellular potential, i.e.
\begin{equation}\label{potential}
  V_m  = V_{\rm int} - V_{\rm ext},
\end{equation}
and currents flowing into the cell are considered negative. With these conventions, the Nernst equation can be written for the equilibrium membrane potential $E$ that goes with a single ion species (denoted $I_j$) of charge $q = z e$:
\begin{equation}\label{Nernst}
  E_j = \frac{RT}{z F} \ln \left( \frac{[I_j]_{\rm ext}}{[I_j]_{\rm int}} \right)
\end{equation}
The pre-factor involves the ideal gas constant $R$ and Faraday's constant; it evaluates to $61.5$ mV at human body temperature $T$. In reality, the net membrane potential results from an overall equilibrium between all ionic fractions. %For monovalent ions, the solution to this problem is given by the Goldman-Hodgkin-Katz equation, which predicts the resulting membrane potential based on the ion concentrations $[I^\pm_{j}]$ in the intra- and extracellular space and their permeabilities $P_{I_j^\pm}$:
%\begin{equation} \label{GHK}
% V_{m} = \frac{RT}{F} \ln{ \left( \frac{ \sum \limits_{i=1}^{N^+} P_{I^{+}_{i}}[I^{+}_{i}]_\mathrm{ext} + \sum \limits_{j=1}^{N^-} P_{I^{-}_{j}}[I^{-}_{j}]_\mathrm{int}}{ \sum \limits_{i=1}^{N^+} P_{I^{+}_{i}}[I^{+}_{i}]_\mathrm{int} + \sum \limits_{j=1}^{N^-} P_{I^{-}_{j}}[I^{-}_{j}]_\mathrm{ext}} \right) }
%\end{equation}

For a typical mammalian heart cell in its resting state, the dominant cation in extracellular space is sodium ($[Na^{+}]_{\rm ext} = 145\,$mM), with chlorine being the principal anion ($[Cl^{-}]_{\rm ext} = 123\,$mM). Inside the resting cell, potassium is the highest concentration ($[K^{+}]_{\rm int} = 140\,$mM), against $4\,$mM in the extracellular space \cite{Boyett:CBH}. Another important ion is calcium, which drives the contractile outbursts of the cell despite its relatively small concentrations ($[Ca^{2+}]_{\rm int} = 0.1\,\mu$M, $[Ca^{2+}]_{\rm ext} = 1.5\,$mM).

The final resting potential of the heart cells balances around
\begin{equation}\label{V_m_rest}
  E_m \approx - 80\,{\rm mV},
\end{equation}
and therefore a cell in relaxed state is said to be negatively polarized. Hence, a sudden increase of membrane permeability would cause a transient passive inward current, which strives to depolarize the cell. Such dramatic increase of membrane permeability (for sodium ions) is precisely the mechanism that is in the first stage of the action potential responsible for the outbursts of electric activity in the heart, which is the further topic of the present study.

\subsection{The action potential}

The transport of ions through the membrane is not a random process. Membrane channel proteins carry active or passive ion currents, depending on their nature and state. The current-voltage characteristic of e.g. the j-th channel is often linearized into
\begin{equation}\label{conductance}
  I_j  = G_j(V_m) \left( V_m - E_j \right),
\end{equation}
with $G_j$ denoting the voltage-dependent conductance of the j-th ion channel, and $E_j$ the equilibrium potential for the specified ion. In cardiac myocytes, i.e. muscle cells, the ion channel characteristics are tuned in such a way that the cells become excitable: when a critical value of the transmembrane voltage is exceeded, the cell loops through a cycle of depolarization and subsequent repolarization which is known as the action potential. A typical action potential of an excitable cell consists of four phases that follow the upstroke \cite{Jalife:BCEC}, as depicted in Fig. \ref{fig:AP}:
\begin{enumerate}
  \item \textbf{Action potential upstroke.}
        Once the cell reaches a threshold level of about $-65\,$mV (e.g. by electrode stimulation or excitation by a neighboring cell), the membrane channels for sodium suddenly open up. The abundance of extracellular $Na^+$ ions rushes into the cell, while the $K^+$ channels, which previously caused a constant outward current, become shut. This rapid depolarization process invokes a surge in the transmembrane potential that lasts few milliseconds and which is referred to as the action potential upstroke.
  \item \textbf{Rapid repolarization.}
        When $V_m$ reaches the level of $+20\,$mV, the upstroke is terminated by closure of the sodium channels. At the same time, a transient outward current arises, which is mainly due to increase potassium conductance. The initially rapid repolarization gives the action potential its characteristic spike that marks the end of the depolarization phase.
  \item \textbf{Action potential plateau.}
        During upstroke, additional slowly activation currents are also initialized, only becoming noticeable after the transient outward current has died out. In a simplified view, the dominant currents in this phase are an inward calcium current and the delayed rectifying potassium outward current. The balance of these currents yields a nearly constant membrane potential; this $200-300\,$ms interval is annotated the plateau phase.
  \item \textbf{Final repolarization.}
        Inactivation of the calcium channels causes the cell to conclude its repolarization, marking the end of the plateau phase. The still active potassium currents bring the transmembrane potential back to its resting value.
  \item \textbf{Diastolic potential.}
        In myocytes that do not belong to natural pacemaker tissue, the inward rectifying potassium current remains the dominant conductance at rest, and sets the resting membrane potential. This equilibrium is maintained until a new stimulus invokes the next action potential.
\end{enumerate}
The shape and duration of the action potential as well as current densities vary between specialized conducting tissue types in the heart, and moreover with species and age.

\begin{figure}[H] \centering
  % Requires \usepackage{graphicx}
  \includegraphics[width=0.5\textwidth]{example.jpg}\\
  \caption{Typical action potential cycle in an excitable heart cell. Adapted from (?). }\label{fig:AP}
\end{figure}


\subsection{The refractory period}
All excitable systems, from forest fire to the Mexican wave in a sports stadium, have a common characteristic: once activated, there is a period of time during which no other activation sequence may be sparked. The same holds for cardiac cells: during the so-called absolute refractory period, which lasts about until the final repolarization phase, no new action potential can be triggered. Then follows the relative refractory period, during which an additional action potential be be elicited only through a stimulating current that is larger than the one needed to excite a fully recovered cell. Obviously, the duration of the refractory period is determined by the time course of the ion channel conductances.

An immediate consequence of the presence of a refractory period is that colliding waves in such medium annihilate, for it is impossible for one of the waves to travel through the refractory wave tail of the other. The annihilation property is an important distinction with solitons, which are `protected' by conservation laws and therefore exit mutual collisions unaltered.

\section{Models of cardiac excitation}

\subsection{Role of models}
% Hodgkin, A., and Huxley, A. (1952): A quantitative description of membrane current and its application to conduction and excitation in nerve. J. Physiol. 117:500–544.
The common ancestor to modern ionic models of bioelectrical signaling is the Noble-prize winning work of Hodgkin and Huxley, who investigated action potential generation in the squid giant axon \cite{Hodgkin:1952}. Their pioneering model involved activation and inhibition variables for the sodium and potassium currents, and was able to represent action potential formation. The first model to cover cardiac action potentials was established in 1962 by Noble and co-workers \cite{Noble:1962}; since then cell models have grown more and more sophisticated, nowadays involving sometimes over 200 variables \cite{200varmodel}. At present, different detailed ionic models have been developed that aim to faithfully represent physiological reality in various cardiac cell types and animal species (see e.g. \cite{review:models}) for a review).

One should keep in mind that detailed cardiac models are being conceived to mimic reality for a given physiological state of the tissue and moreover depend on animal species represented. Also, it cannot be excluded that more intricate feedback loops act in reality, which could make model predictions deviate from experimental behavior. These arguments inspired the saying among cardiac modelers that \textit{``All models are wrong, but some of them may be useful. ''}\cite{sayingmodels}. For the same reasons, including more detailed electrophysiology in a model does not always lead to a more adequate description of reality \cite{Clayton:2010}.

\subsection{Mathematical formulation of the point system}

In mathematical terms, a coupled system of first-order differential equations in time captures how a single cell reacts as state variables change:
\begin{equation}\label{RDE_point_system}
  \dd_t \vec{u} = \mathbf{F}(\vec{u}).
\end{equation}
Obviously, the cell's resting state lies at a stable equilibrium point of the system \eqref{RDE_point_system}.

Unfortunately, the greater detail in models that strive to faithfully approach physiological reality has not always enhanced predictive power, since a multitude of parameters needs be tuned to match experimentally obtained curves. Additionally, as the information gained on some specific cell processes is rather limited, fitted parameters are occasionally extrapolated towards different temperature or physiological background parameters, between tissue types, or even across various animal species \cite{Niederer:2009}. Also, recent studies have shown considerable robustness of action potential formation against channel modifications, which hints that apparently, we are merely starting to catch sight of nature's many built-in buffers \cite{Noble:talk CPP}. Whereas the detailed ionic models are undisputedly contributing to the development of anti-arrhythmic drugs and are needed to capture $Ca^{2+}$ dynamics during mechanical contraction, they are unlikely to always provide an accurate description of the occurring processes.

In opposition to the growing complexity within detailed ionic models, model reduction strategies have been used to speed up numerical computations, while preserving the crucial feedback mechanisms (see for an example \cite{Bernus:2002a}, \cite{tenTusscher:2004b}). Also, the reduced stiffness of the partial differential equations allows one to choose a larger space unit, which also accelerates numerical computations (see e.g. \cite{Bernus:2002b}). Other modelers take even a more drastic viewpoint, since simple low dimensional models with 2 to 4 state variables seem to exhibit similar complexity in the emerging patterns as the more detailed models do \cite{Fitzhugh:1961}, \cite{Aliev1996}, \cite{Fenton:2002}, \cite{BuenoOrovio:2008}.\footnote{Anticipating our results from Chapters 5-9, we would pretend that any excitable medium which is modeled as a reaction-diffusion system functionally behaves quite independently of the details of the underlying processes, as soon as traveling wave solutions are supported.}. In these simpler models of cardiac excitability, the first variable usually stands for the rapidly varying transmembrane potential, while few supplementary variables account for the slower recovery processes. The small number of parameters in the low-dimensional models can still be adjusted to represent measured quantities such as excitability, action potential duration, refractory properties, plateau shape and height.

%Important in the light of what follows, the low-dimensional models for cardiac excitability can be subdivided in two classes: those with continuously differentiable reaction kinetics and those with piecewise differentiable reaction functions. Historically,

A frequently used simplifications of excitable dynamics is the FitzHugh-Nagumo model \cite{Fitzhugh:1961}, \cite{Nagumo:1962}. The system is two-dimensional:
\begin{eqnarray}\label{RDE:2dim}
  \dd_t u &=& f(u,v),\\
  \dd_t v &=& g(u,v),
\end{eqnarray}
with reaction functions $f(u,v)$ and $g(u,v)$ that read, in the notation of \cite{Panfilov:CBH},
\begin{eqnarray}\label{RDE:FHN}
  f(u,v) &=& \frac{1}{\eps} \left(u-\frac{u^3}{3} -v \right), \\
  g(u,v) &=& \eps \left( u + \beta - \gamma v \right),
\end{eqnarray}
where typically $0 < |\beta| < \sqrt{3}$, $0 < \gamma < 1$ and $\eps \ll 1$. The advantage of two-dimensional systems is that their full phase portrait can be drawn, for the FitzHugh-Nagumo (FHN) system (see Fig. \ref{fig:FHN}). The unique intersection of the nullclines betrays the position of stable equilibrium point, which corresponds to the resting state; a small increase in $u$ causes the system to go through an excitation cycle before returning to the rest state. From Eqs. \eqref{RDE:FHN}, the ratio of timescales for activation ($u$) and recovery ($v$) processes is seen to equal $\eps^2$. Other two-dimensional models of cardiac excitation with continuously differentiable kinetics include the so-called Barkley model \cite{Barkley:1990} and Aliev-Panfilov model \cite{Aliev:1996}. Both mentioned models have a phase portrait which is quantitatively similar to the FHN model.

In the context of this work, a distinction should be made between those models that possess continuously differentiable reaction functions and those who have not. Historically, piecewise linear reaction functions have been used to approximate continuous models to enable analytical solutions for e.g. action potential duration \cite{Krinsky:1972}. More recently, low-dimensional models have been constructed in which time-constants and gating variables change abruptly when the transmembrane voltage exceeds a particular threshold \cite{Fenton:2002}, \cite{BuenoOrovio:2008}. The resulting models are suited for numerical simulation, as they evaluate quickly, and can be semi-empirically adapted to mimic different excitable cell types, animal species and pathological situations. In the light of our analytical theories, however, the class of models with non-continuously differentiable reaction kinetics is less appealing, as the perturbation operator which results from linearization of the reaction functions is ill-posed.

\begin{figure} \centering
  \includegraphics[width=0.6\textwidth]{example.jpg}\\
  \caption{Phase portrait for the FitzHugh-Nagumo system with parameters $\beta=0.1$ and $\gamma=0.5$.}\label{fig:FHN}
\end{figure}

\section{Propagation of electrical activation}

\subsection{Propagation in one spatial dimension \ref{sec:bidomA}}

The electrical properties of elongated biological cells are commonly captured by a one-dimensional cable equation. Here, electrical conductances in the intra- ($g_{\rm int}$) and extracellular space ($g_{\rm ext}$) and voltage-dependent membrane currents $I_m$ enter the equations. %The so-called bidomain formulation takes into account both intra- and extracellular potentials in contrast to the monodomain formulation, which only holds the transmembrane potential as a state variable. Therefore, it is recommendable to solve the bidomain equations when describing boundary conditions or electrode-induced currents.

To derive the equation for transmission of cardiac excitation \cite{Holden:CBH}, one observes that the tangential currents $I_{\rm ext}$, $I_{\rm ext}$ along both sides of the cell membrane (say in the x-direction) are given by
\begin{align}
 I_{\rm ext} &= - r_{\rm ext} \dd_x V_{\rm ext},  &  I_{\rm int} &= - r_{\rm int} \dd_x V_{\rm int},
\end{align}
with $r_{\rm ext}$ and $r_{\rm int}$ the extra- and intracellular electrical resistivity. Conservation of current additionally imposes that these currents relate to the transmembrane current $I_m$ through $\dd_x I_{\rm ext} = i_m = - \dd_x I_{\rm int}$, with $i_m = C_m \dd_t V_m$ the capacitive membrane current. Next, one defines the electrical diffusion coefficients for intra- and extracellular space as
\begin{align}
        D_{\rm int} =&  \frac{g_{\rm int}}{C_m} ,&   D_{\rm ext} = &\frac{g_{\rm ext}}{C_m}.
\end{align}
With $V_m = V_{\rm int} - V_{\rm ext}$ now follows
\bsub \label{bid1} \begin{eqnarray}
        \dd_t V_m &=&  \dd_x \left( D_{\rm int} \dd_x V_{\rm int}\right) + I_m(V_m, u_k),  \label{bid1a}\\
        - \dd_t V_m &=&  \dd_x \left( D_{\rm ext} \dd_x V_{\rm ext}\right) - I_m(V_m, u_k), \label{bid1b}\\
        \dd_t u_j &=& F_j (V_m, u_k), \label{bid1c}
\end{eqnarray} \esub
where the $u_k$, $k =3,4, ..., N_v$ denote the state variables apart from $V_{\rm ext}$ and $V_{\rm int}$ in the particular model used. In modeling literature and practice, it is common to combine Eqs. \eqref{bid1a}, \eqref{bid1b} to a differential equation of the elliptic type
\begin{equation}\label{bidom_ell}
  \dd_x \left( D_{\rm int} \dd_x V_{\rm int} + D_{\rm ext} \dd_x V_{\rm ext}  \right) = 0.
\end{equation}
In forward numerical simulations, iteration of the forward problem is interleaved with solving condition \eqref{bidom_ell} to obtain extracellular potentials. This treatment is known in cardiac modeling as the bidomain description; this approach proves particularly useful when implementing boundary conditions such as electrode currents, which only act on the extracellular electric potential.

%Our analytical approach to the bidomain problem branches off at this stage, as our mathematical methods are designed for parabolical problems. After grouping all state variables in a vector $\uu = (V_{\rm int}, V_{\rm ext}, u_3, u_4, \ldots u_{N_V})$
%we restate \eqref{bid1} in following form
%\begin{equation}\label{bidomAP}
% \mathbf{A} \dd_t \uu = \dd_x \left( \mathbf{P} \dd_x \uu \right) + \mathbf{F}(\uu).
%\end{equation}
%with
%\begin{align}
%\mathbf{A} =& \left(
%                \begin{array}{ccc}
%                  1 & -1 &  \\
%                  -1 & 1 &  \\
%                   &  & \boldsymbol{1}_{N_{v-2}} \\
%                \end{array}
%              \right),
%              &
%\mathbf{P} =& \left(
%                \begin{array}{ccc}
%                  D_{\rm int} &  &  \\
%                   & D_{\rm ext} &  \\
%                   &  & \boldsymbol{0}_{N_{v-2}} \\
%                \end{array}
%              \right),
%\end{align}
%Thus, the matrix $\mathbf{P}$ has only two non-zero entries: $P(1,1) = D_{\rm int}$ and $P(2,2) = D_{\rm int}$. Note that the here introduced constant matrix $\mathbf{A}$ is singular.

A simplification of the bidomain equations is possible when not considering extracellular current sources or boundary effects. When working in one spatial dimension or with isotropic diffusion coefficients (see below), one can take appropriate linear combinations of \eqref{bid1a}, \eqref{bid1b} to eliminate one of the two electrical potentials as a variable:
\begin{equation}\label{monodom}
 \dd_t \uu = \dd_x \left( \mathbf{P} \dd_x \uu \right) + \mathbf{F}(\uu).
\end{equation}
with $\uu = (V_m, u_3, ... u_{N_V})$. Expression \eqref{monodom} is known as the monodomain formulation in cardiac modeling. The monodomain electrical diffusion coefficient relates to the bidomain conductances as
\begin{equation}\label{Dav}
  \frac{1}{D} = \frac{1}{D_{\rm int}} + \frac{1}{D_{\rm ext}}
\end{equation}
%Due to our custom formulation of the bidomain equations, the monodomain equations \eqref{monodom} can be considered a particular instance of the bidomain system \eqref{bidomAP} with $\mathbf{A}$ replaced by the identity matrix.

In both monodomain and bidomain versions, the spatial coordinate enters the equation through a diffusion term; therefore, both qualify as reaction-diffusion (RD) systems. In physical terms, one can state that the transmission of electrical activity along myocytes in the heart is mediated by passive conduction of the intra- and extracellular spaces. More precisely, a local transmembrane current alters affects the electric potential around it; if the effect is strong enough to bring transmembrane voltage across nearby channels above the excitability threshold, these will open up as well and thereby support a traveling wave across the cell.

To find the shape and velocity $c$ of the traveling action potential across a cell, one can substitute $x-ct \rightarrow \xi$ in Eq. \eqref{bidomAP} or \eqref{monodom}:
\begin{equation}\label{trav_wave}
 \dd_\xi \left( \mathbf{P} \dd_\xi \uu \right) + c \mathbf{A} \dd_\xi \uu + \mathbf{F}(\uu) =0.
\end{equation}
Hereafter traveling wave solutions are found as solution to the ordinary differential equation \eqref{trav_wave}, with $\dd_\xi \uu (x \rightarrow \pm\infty) = 0$. Generally, the phase portrait permits only a single value $c$ to yield a solution $\uu(\xi)$, thus allowing a single traveling wave with particular shape and unique velocity.

From Eq. \eqref{trav_wave}, it can moreover be seen that, if the scalar diffusion coefficients get multiplied with a constant factor $a$, the velocity grows by a factor $a^2$, which is written equivalently
\begin{equation}\label{csqD}
  c \propto \sqrt{D}.
\end{equation}

\subsection{Modeling excitation across cells}

Mammalian myocytes have a more or less cylindrical shape, measuring $50$ to $150\,\mu$m in length and $10$ to $20\,\mu$m in diameter \cite{Clayton:2010}. Their shape thus justifies the one-dimensional propagation model for the spreading of electrical activation along a single cell discussed above. Moreover, the myocytes connect longitudinally through intercalated disks that ensure reliable mechanical attachment. Importantly, the intercalated disks include gap junction channels that enable intercellular signaling and action potential propagation \cite{Hoyt:1989}. The diffusion of ions and water across gap junctions make heart tissue a functional syncytium, i.e. a network of closely interacting cells.

On average, smaller numbers of gap junctions are found in the lateral cell membrane, which allow for communication with neighboring cells in the lateral direction. In places where the myocytes are closely spaced to each other in the lateral direction, a propagating action potential can also be transmitted through intercellular space by its net effect on the on the extracellular potential, which could invoke an action potential in the adjacent cell as well. Nevertheless, as gap junctions are the main pathway for action potential mediation between cells, the spreading of electric activation takes place about three times faster along the long axis of the cells than in transverse directions \cite{Panfilov:CBH}. How to deal with the emergent anisotropy of the tissue with respect to electrical signaling is the most important issue addressed in this work.

For the modeling of macroscopic patches of excitable tissue, it is instructive to integrate out the properties of individual cells, i.e. employ a continuum description. Although investigations have shown that action potential propagation across gap junctions is indeed a discrete process \cite{Kleber:2004}, depolarization waves are seen to propagate smoothly at larger scales \cite{Durrer:1970}. Further support to this assumption comes from experiments in cultured neonatal rat cells: whereas gap junction delay in strands of single cell thickness takes about half of the conduction time, the delay attributed to gap junctions decreased to 22\% for strands that are several cell layers thick \cite{Fast:1993}.

Promoting either \eqref{bidomAP} or \eqref{monodom} to a full three-dimensional reaction diffusion system is now straightforward: the reaction term is taken as the spatial average of local cell properties and the electric diffusion properties are made dependent of the direction of propagation. In lowest order in an angular expansion, the scalar diffusion coefficient $D$ can be replaced a rank-2 tensor $\mathbf{D}$. When taking into account local orientation of myocytes, the positive-definite $\mathbf{D}$ obtains the eigenvalues $(D_L, D_T, D_T)$ and therefore locally represents an uniaxial medium. If desired, the formalism can take distinct eigenvalues $(D_L, D_{T1}, D_{T2})$, conferring to tissue with orthotropic structure. Due to the presence of cleavage planes in ventricular tissue, it was recently established that most of ventricular myocardium behaves as an orthotropic rather than a uniaxial medium \cite{Hooks:2007}, \cite{Caldwell:2009}.
% with electrical diffusion coefficients $(D_L, D_{T1}, D_{T2})$.

In the monodomain, we may now write
\begin{equation}\label{aniso_mono}
\dd_t \uu =  \dd_i \left( D^{ij} \dd_j \mathbf{P} \uu \right) + \mathbf{F}(\uu),
\end{equation}
with $P_{mn} = P_{11} \delta_{m1} \delta_{n1}$. From here on, we adopt the Einstein summation convention, i.e. whenever the same index appears as a superscript and subscript, summation over this index is implicitly understood. The splitting of the diffusion operator in \eqref{aniso_mono} into $D^{ij} \mathbf{P}$ is only determined up to a constant factor. We define $\mathbf{P}$ to be a spatially constant matrix bearing the dimensions of a diffusion coefficient, i.e. $length^2 / time$. This convention additionally makes the electrical diffusion tensor $D^{ij}$ dimensionless. The remaining freedom (a numerical factor) can additionally be fixed by demanding that $det(\mathbf{D}) = 1$ in a given point.

The bidomain case is more involved, as the intra- and extracellular spaces were experimentally determined to possess unequal diffusion properties \cite{Keener:CBH8}. In the approximation that both compartments share the main principal axes $\vec{v}_i$ (i.e. they are aligned with local cell direction), one obtains
\begin{align}
 \mathbf{D}_{\rm ext} &= \sum_{i=1}^3 D^i_{\rm ext} \vec{v}_i \vec{v}_i^T, &  \mathbf{D}_{\rm int} &= \sum_{i=1}^3 D^i_{\rm int} \vec{v}_i \vec{v}_i^T.
\end{align}
Thus follows
\begin{equation}\label{aniso_bi}
\mathbf{A} \dd_t \uu =  \dd_i \left( \mathbf{D}^{ij} \dd_j \mathbf{P} \uu \right) + \mathbf{F}(\uu),
\end{equation}
Here, the matrix notation for $\mathbf{A,P,D}$ relates to summation over state-variable indices $m,n = 1, \ldots N_v$, whereas the indices $i,j$ refer to the spatial dimensions. The object $D^{ij}_{mn}$ is diagonal with respect to state variable indices, with $D^{ij}_{mn} = \delta_{m1} \delta_{n1} D_{\rm int}^{ij} + \delta_{m2} \delta_{n2} D_{\rm ext}^{ij}$. Here too, we shall locally impose $det(\mathbf{D}_{11}^{ij}) = det(\mathbf{D}_{22}^{ij}) =1$, providing $\mathbf{P}$ with the dimensions of a diffusion coefficient and two non-zero diagonal entries.

In the special case where $\mathbf{D}_{\rm ext}$ and $\mathbf{D}_{\rm int}$ are considered with equal anisotropy ratios ($\mathbf{D}_{\rm ext} = \alpha \mathbf{D}_{\rm ext}$ for some $\alpha >0$) , the diffusion term can obviously be expressed as in the monodomain case \eqref{aniso_mono}.




%\subsection{Restitution}
%
%incomplete recovery: CV(DI)


\clearpage

%\bibliographystyle{phdbib}
%\bibliography{phd}

% Krinsky:1972:

\clearpage{\pagestyle{empty}\cleardoublepage}

